MEC-assisted End-to-End Latency Evaluations for C-V2X Communications

The efficient design of fifth generation (5G) mobile networks is driven by the need to support the dynamic proliferation of several vertical market segments. Considering the automotive sector, different Cellular Vehicle-to-Everything (C-V2X) use cases have been identified by the industrial and research world, referring to infotainment, automated driving and road safety. A common characteristic of these use cases is the need to exploit collective awareness of the road environment towards satisfying performance requirements. One of these requirements is the End-to-End (E2E) latency when, for instance, Vulnerable Road Users (VRUs) inform vehicles about their status (e.g., location) and activity, assisted by the cellular network. In this paper, focusing on a freeway-based VRU scenario, we argue that, in contrast to conventional, remote cloud-based cellular architecture, the deployment of Multi-access Edge Computing (MEC) infrastructure can substantially prune the E2E communication latency. Our argument is supported by an extensive simulation-based performance comparison between the conventional and the MEC-assisted network architecture.

==> literature/tesssssst.txt <==
% Encoding: UTF-8

@misc{5GAA,
  title = {{5G} Automative Association},
  howpublished = {\url{http://5gaa.org/}}
}
@Article{Lee2017,
  author   = {K. Lee and J. Kim and Y. Park and H. Wang and D. Hong},
  title    = {Latency of Cellular-Based {V}2{X}: Perspectives on {T}{T}{I}-Proportional Latency and {T}{T}{I}-Independent Latency},
  journal  = {IEEE Access},
  year     = {2017},
  volume   = {5},
  pages    = {15800-15809},
}

@InProceedings{Cao2017,
  author    = {H. Cao and S. Gangakhedkar and A. R. Ali and M. Gharba and J. Eichinger},
  title     = {A Testbed for Experimenting 5{G}-{V}2{X} Requiring Ultra Reliability and Low-Latency},
  booktitle = {WSA 2017; 21th International ITG Workshop on Smart Antennas},
  year      = {2017},
  pages     = {1-4},
  month     = {Mar.},
}

@Article{Bresson2017,
  author   = {G. Bresson and Z. Alsayed and L. Yu and S. Glaser},
  title    = {Simultaneous Localization and Mapping: A Survey of Current Trends in Autonomous Driving},
  journal  = {IEEE Transactions on Intelligent Vehicles},
  year     = {2017},
  volume   = {2},
  number   = {3},
  pages    = {194-220},
  month    = {Sep.},
}

@Conference{Safiulin2016,
  author    = {I. Safiulin and S. Schwarz and T. Philosof and M. Rupp},
  title     = {Latency and Resource Utilization Analysis for {V}2{X} Communication over {L}{T}{E} {M}{B}{S}{F}{N} Transmission},
  booktitle = {WSA 2016; 20th International ITG Workshop on Smart Antennas},
  year      = {2016},
  pages     = {1-6},
  month     = {Mar.},
}

@TechReport{ETSISeptember2010,
  author      = {ETSI},
  title       = {302 665 v1. 1.1: Intelligent transport systems ({I}{T}{S}), Communications Architecture},
  institution = {European Standard (Telecommunications Series)},
  year        = {September 2010},
}

@InProceedings{Kawasaki2017,
  author    = {R. Kawasaki and H. Onishi and T. Murase},
  title     = {Performance evaluation on {V}2{X} communication with {P}{C}5-based and {U}u-based {L}{T}{E} in Crash Warning Application},
  booktitle = {2017 IEEE 6th Global Conference on Consumer Electronics (GCCE)},
  year      = {2017},
  pages     = {1-2},
  month     = {Oct.},
}

@TechReport{September2015,
  title       = {3{G}{P}{P} {T}{R} 36.885 {V}14.0.0, Study on {L}{T}{E}-based {V}2{X} Services ({R}elease 14)},
  institution = {[Online]. Avalible:http://www.3gpp.org/},
  year        = {September 2015},
}

@InProceedings{Luoto2017,
  author    = {P. Luoto and M. Bennis and P. Pirinen and S. Samarakoon and K. Horneman and M. Latva-aho},
  title     = {Vehicle clustering for improving enhanced {L}{T}{E}-{V}2{X} network performance},
  booktitle = {2017 European Conference on Networks and Communications (EuCNC)},
  year      = {2017},
  pages     = {1-5},
  month     = {Jun.},
}

@TechReport{September2007,
  title       = {{WINNER II} channel models, {D}1.1.2 V1.0},
  institution = {[Online]. Available: https://cept.org/files/8339/winner2%20-%20final%20report.pdf},
  year        = {September 2007},
}

@InProceedings{Luoto2016,
  author    = {P. Luoto and M. Bennis and P. Pirinen and S. Samarakoon and K. Horneman and M. Latva-aho},
  title     = {System Level Performance Evaluation of {L}{T}{E}-{V}2{X} Network},
  booktitle = {European Wireless 2016; 22th European Wireless Conference},
  year      = {2016},
  pages     = {1-5},
  month     = {May},
}

@TechReport{Sabella2017,
author        = {D. Sabella and H. Moustafa and P. Kuure and S. Kekki and Z. Zhou and Al. Li and C. Thein and E. Fischer and I. Vukovic and J. Cardillo and V. Young and S. J. Tan and V. Park and M. Vanderveen and S. Runeson and S. Sorrentino},
  title       = {Toward fully connected vehicles: Edge computing for advanced automotive communications},
  institution = {[Online]. Available: http://5gaa.org/news/toward-fully-connected-vehicles-edge-computing-for-advanced-automotive-communications/},
  year        = {2017},
}

@InProceedings{Steinmetz2015,
  author    = {E. Steinmetz and M. Wildemeersch and T. Q. S. Quek and H. Wymeersch},
  title     = {A Stochastic Geometry Model for Vehicular Communication near Intersections},
  booktitle = {2015 IEEE Globecom Workshops (GC Wkshps)},
  year      = {2015},
  pages     = {1-6},
  month     = {Dec.},
}

@InProceedings{Abdulla2016,
  author    = {M. Abdulla and E. Steinmetz and H. Wymeersch},
  title     = {Vehicle-to-Vehicle Communications with Urban Intersection Path Loss Models},
  booktitle = {2016 IEEE Globecom Workshops (GC Wkshps)},
  year      = {2016},
  pages     = {1-6},
  month     = {Dec.},
}

@TechReport{September2015a,
  title       = {Mobile Edge Computing: A key technology towards {5G}},
  institution = {ETSI white paper [Online]. Available:http://www.etsi.org},
  year        = {September 2015},
}

@TechReport{2016,
  title       = {Leading the world to {5G}: Cellular Vehicle-to-Everything {(C-V2X)} technologies},
  institution = {Qualcomm [Online]. Available: https://www.qualcomm.com/media/documents/files/cellular-vehicle-to-everything-c-v2x-technologies.pdf},
  year        = {2016},
}

@Article{Emara2017,
  author        = {{Emara}, M. and {Filippou}, M.~C. and {Sabella}, D.},
  title         = {{MEC-aware Cell Association for {5G} Heterogeneous Networks}},
  journal       = {ArXiv e-prints},
  year          = {2017},
  month         = nov,
  adsnote       = {Provided by the SAO/NASA Astrophysics Data System},
  adsurl        = {http://adsabs.harvard.edu/abs/2017arXiv171107217E},
  archiveprefix = {arXiv},
  eprint        = {1711.07217},
  keywords      = {Electrical Engineering and Systems Science - Signal Processing},
}

@Book{Haenggi2012,
  title     = {Stochastic Geometry for Wireless Networks},
  publisher = {Cambridge University Press},
  year      = {2012},
  author    = {Haenggi, Martin},
  address   = {New York, NY, USA},
  edition   = {1st},
  isbn      = {1107014697, 9781107014695},
}

@Article{Parvez2017,
  author        = {{Parvez}, I. and {Rahmati}, A. and {Guvenc}, I. and {Sarwat}, A.~I. and {Dai}, H.},
  title         = {{A Survey on Low Latency Towards {5G}: {RAN}, Core Network and Caching Solutions}},
  journal       = {ArXiv e-prints},
  year          = {2017},
  month         = aug,
  adsnote       = {Provided by the SAO/NASA Astrophysics Data System},
  adsurl        = {http://adsabs.harvard.edu/abs/2017arXiv170802562P},
  archiveprefix = {arXiv},
  eprint        = {1708.02562},
  keywords      = {Computer Science - Networking and Internet Architecture},
  primaryclass  = {cs.NI},
}

@Article{Sabella,
  author  = {D. Sabella and N. Nikaein and A. Huang and J.Xhembulla and G. Malnati and S. Scarpina},
  title   = {A hierarchical {MEC} architecture: experimenting the {RAVEN} use case},
  journal = {Submitted to CLEEN workshop 2018},
}

@ARTICLE{Abboud2016, 
author={K. Abboud and H. A. Omar and W. Zhuang}, 
journal={IEEE Transactions on Vehicular Technology}, 
title={Interworking of {D}{S}{R}{C} and Cellular Network Technologies for {V}2{X} Communications: A Survey}, 
year={2016}, 
volume={65}, 
number={12}, 
pages={9457-9470}, 
month={Dec.},}

@INPROCEEDINGS{Gunther2015, 
author={H. j. Gunther and O. Trauer and L. Wolf}, 
booktitle={2015 14th International Conference on ITS Telecommunications (ITST)}, 
title={The potential of collective perception in vehicular ad-hoc networks}, 
year={2015}, 
pages={1-5},  
month={Dec.},}

@INPROCEEDINGS{Cattoni2015, 
author={A. F. Cattoni and D. Chandramouli and C. Sartori and R. Stademann and P. Zanier}, 
booktitle={2015 IEEE 81st Vehicular Technology Conference (VTC Spring)}, 
title={Mobile Low Latency Services in 5{G}}, 
year={2015}, 
pages={1-6}, 
month={May},}

@Comment{jabref-meta: databaseType:bibtex;}

